Online Clustering of Bandits

We introduce a novel algorithmic approach to content recommendation based on adaptive clustering of exploration-exploitation ("bandit") strategies. We provide a sharp regret analysis of this algorithm in a standard stochastic noise setting, demonstrate its scalability properties, and prove its effectiveness on a number of artificial and real-world datasets. Our experiments show a significant increase in prediction performance over state-of-the-art methods for bandit problems.

==> convert2USletter.txt <==
rm club_icml.pdf club_icml.dvi

latex club_icml.tex

dvipdfm -p letter club_icml.dvi

dvips -P pdf -t letter club_icml.dvi

==
/usr/texbin/latex club_icml.tex
/usr/texbin/dvipdfm -p letter club_icml.dvi
/usr/texbin/dvips -t letter club_icml.dvi -o club_icml.pdf

==

latex club_icml.tex

dvips -Ppdf -tletter -G0 -o club_icml.ps club_icml.dvi

ps2pdf club_icml.ps



latex club_icml_suppl.tex

dvips -Ppdf -tletter -G0 -o club_icml_suppl.ps club_icml_suppl.dvi

ps2pdf club_icml_suppl.ps
